Conflict-Based Search for Connected Multi-Agent Path Finding

We study a variant of the multi-agent path finding problem (MAPF) in which agents are required to remain connected to each other and to a designated base. This problem has applications in search and rescue missions where the entire execution must be monitored by a human operator. We re-visit the conflict-based search algorithm known for MAPF, and define a variant where conflicts arise from disconnections rather than collisions. We study optimizations, and give experimental results in which we compare our algorithms with the literature.

==> rebuttal.txt <==
-----------------------REVIEW-1---------------------

Q1: Space conflicts are ignored because drones can fly at different flight
levels, but then changing the flight level takes time so the distances can
hardly be uniform. It would be useful to discuss the setting from the
application perspective more precisely.

    A1: Indeed, to create feasible plans in realistic settings, space conflicts
    should be taken into account. We do agree that agents flying at different
    flight levels is not realistic, especially with a high amount of agents. A
    local avoidance system could be used as well but would probably require a
    'big enough' discretization for at least two agents to avoid each other in a
    single cell. But in this work, we focused on solving communication conflicts
    as done in [1,2,3] while ignoring collisions. Furthermore, one can combine
    classical CBS with our approach in order to solve both conflict types.

Q2: Similarly, the SELF and OTHER are applicable in a very specific setting with
specific definition of communication and identical starting locations and even
for this setting, they do not guarantee optimality.

    A2: The strategies Self and Other are applicable in all settings.
    Additionally, it is optimal with the Neg strategy (Th. 1). Furthermore,
    CCBS_SO (restricted to Self and Other) is not complete (Th. 2). However, in
    practice, it appears that CCBS_SO outperforms CCBS_NSO (which is optimal)
    and produces optimal executions in 99.97% cases (Page 7, Col. 2).

Q3: CBS was proposed to remove conflicts from paths, but this method do not
resolve the conflicts.

    A3: Indeed, all CCBS versions do not solve a conflict in one step. (In one
    step, the combinatorial would be exponential in the number of agents)

Q4: Regarding Self: We selected agent A because it is not connected to base
(even indirectly). However, A may be connected to agent B so it can communicate
with agent B. Hence, we introduce a child node, where we force the agent A to
stay at its location as it is connected to B. Comment?

    A4: Indeed, we did not observe this behavior. It would seem to have mere
    impact on the performance of the algorithm. Furthermore, bad choices would
    result in low priority nodes and an optimal execution can still be found
    below such a node.

Q5: Or, we force the agent A to be where it can communicate with some agent C. C
could be later forced to move away. However, we still keep the constraint that A
is at the location that was connected to the original location of C.

    A5: Self and Other are strategies to 'jump' steps of Neg constraints.
    Forcing agent A at a location in order to communicate with C is just a
    'guess' of a good location for A. If the search reveals that C must be
    moved, the location of A may still be good. In this case, an optimal
    solution may still be found under such a node.

Q6: This is very strange as the algorithm never "forces" location connected to
base, only location connected to other agents.

    A6: This is a mistake at Alg. 2 Line 18. Indeed, it should be as explained
    in the first paragraph of Page 4 Col. 1: "The strategy SELF constrains a
    disconnected agent A to be at a position connected to some other agent or to
    the base.".

Q7: SELF and OTHER are clearly covered by NEG constraints. SELF and OTHER only
provide shortcuts to NEG constraints ?

    A7: It is, indeed, the purpose of the Self and Other strategies. Neg is not
    able to deal with the high combinatorial, and this shortcut highly improves
    the algorithm. Furthermore, Self and Other alone, seem to be in practice
    sufficient (Fig. 6).

Q8: Which agent is selected for branching if there are more agents disconnect
from base?

    A8: Indeed, this choice is arbitrary, we do not specify it.

Q9: Are the experiments about finding optimal solutions or suboptimal solutions?

    A9: This paper is about mostly about optimality (Th. 1). The results
    displayed in Fig. 6 are about the generation of optimal executions except
    for CCBS_SO which still in 99.97% cases generates optimal ones.

Q10: What is the time complexity of the satisfaction problem?

    A10: The decision problem is in LOGSPACE on sight-moveable topological
    graphs and PSPACE-complete on undirected topological graphs see [3].

Q11: The first part of proof of Theorem 3 gives an efficient sub-optimal method
to find a solution. It would be good to compare with such a base method.

    A11: In this paper, we are mostly interested about optimality. This
    algorithm should be compared to a sub-optimal one.

Q12: In Th. 3: What is T_c and E_a?

    A12: These are typos: T_c->T_g; E_a->exec_a.

Q13: The claim is that a constraint forcing A to be at node V at time T will be
added, but this is not guaranteed.

    A13: The Self algorithm does add all nodes directly connected to the base
    (see A6)

Q14: They only compare the methods from the paper but do not provide direct
comparison with existing algorithms. Clearly SO version is sub-optimal as it is
even incomplete.

    A14: In this paper, we were focused on optimal algorithms. In the
    literature, the only algorithm provided to solve this problem optimally is
    given in [2]. The algorithm is based on Depth-First Search and uses a
    similar approach as the Operator Decomposition from [4].

Q15: Discussions of Page 8: Did you implement these improvements?

    A15: Indeed, Partial and Selective Splitting is implemented as well as
    Cardinal Conflict Optimization. However, the obtained performances are
    modest, and, in our mind, did not deserve a place in Fig. 6.

------------------------REVIEW-2----------------------

Q16: Def. 2: What does "paths of length l" means ?

    A16: An execution is a collection of paths of the same length. Thus, as
    agents can stay at their final destinations, the length of an execution is
    its max length.

Q17: In Def. of "sight-movable": What is \pi_i? Why size "l"?

    A17: \pi_i is the ith node in the sequence \pi. Size 'l' should be 'm'.

Q18: Fig. 5: How were these number chosen? How sensitive to these numbers are
the results?

    A18: The values are obtained from the discretization of the maps. The maps
    are standard for MAPF benchmarks. The Fig. 6 shows the impact of the
    different maps on the success rate of the algorithms.

Q19: The best performance is achieved with LOS-based communication. In realistic
applications do UAVs actually use such a form of communication?

    A19: Indeed, restricting agents to LOS communication is quite strong.
    However, when discretizing a location, one might not know if the
    communication can reach through an obstacle. This restricting can bring a
    guarantee over the reliability of the communication links. Furthermore, the
    agents can still use the communication edges which are not LOS during the
    execution of the plan if it appears to work, but the plan will not rely on
    it.

Q20: The last two subsections of the conclusions are not so useful since they
report ideas that lead to negative results.

    A20: These optimizations are efficient in classical CBS. We found it worth
    to show their limitations for our problem.

------------------------REVIEW-3----------------------

Q21: Is it much harder to minimize the sum of completion times, or sum of travel
times?

    A21: The general algorithm can be adapted for the sum of completion times
    objective. However, the definition of Cardinal conflicts must be adjusted.

[1]: Multi-Robot Coordination with Periodic Connectivity, Hollinger and Singh
2010, ICRA2010

[2]: Multiagent Connected Path Planning: PSPACE-Completeness and How to Deal
with It, Tateo et al. 2018, AAAI18

[3]: Reachability and coverage planning for con-nected agents. Charrier et al.
2019, IJCAI 2019

[4]: Finding optimal solutions to cooperative pathfinding problems. Standley
2018, AAAI10
